Exploiting Inter-Sample Information for Long-tailed Out-of-Distribution Detection

Detecting out-of-distribution (OOD) data is essential for safe deployment of deep neural networks (DNNs). This problem becomes particularly challenging in the presence of long-tailed in-distribution (ID) datasets, often leading to high false positive rates (FPR) and low tail-class ID classification accuracy. In this paper, we demonstrate that exploiting inter-sample relationships using a graph-based representation can significantly improve OOD detection in long-tailed recognition of vision datasets. To this end, we use the feature space of a pre-trained model to initialize our graph structure. We account for the differences between the activation layer distribution of the pre-training vs. training data, and actively introduce Gaussianization to alleviate any deviations from a standard normal distribution in the activation layers of the pre-trained model. We then refine this initial graph representation using graph convolutional networks (GCNs) to arrive at a feature space suitable for long-tailed OOD detection. This leads us to address the inferior performance observed in ID tail-classes within existing OOD detection methods. Experiments over three benchmarks CIFAR10-LT, CIFAR100-LT, and ImageNet-LT demonstrate that our method outperforms the state-of-the-art approaches by a large margin in terms of FPR and tail-class ID classification accuracy.

==> all_k_pretrained_GCN_indctv_ACC_cifar10.csv <==
k,ACC,head,tail
1,82.61799812316895,94.25200000000002,70.98399999999998
2,85.79966425895691,91.13066666666667,80.46866666666665
3,87.96133081118266,91.00866666666666,84.914
4,88.74366482098897,90.77666666666666,86.71066666666667
5,89.11366463,90.83266666666668,87.39466666666667
6,89.47233100732167,90.76399999999998,88.18066666666665
7,89.74733094374339,90.73133333333335,88.76333333333332
8,89.94066456953685,90.74533333333333,89.13599999999998
9,90.03633101781209,90.65333333333335,89.41933333333333
10,90.20066440105438,90.71,89.69133333333333
11,90.30399779,90.65466666666666,89.95333333333333
12,90.39833128452301,90.64666666666666,90.15000000000002
13,90.46599765618642,90.67533333333331,90.25666666666666
14,90.52833120028178,90.65,90.40666666666667
